How Context Affects Language Models' Factual Predictions

When pre-trained on large unsupervised textual corpora, language models are able to store and retrieve factual knowledge to some extent, making it possible to use them directly for zero-shot cloze-style question answering. However, storing factual knowledge in a fixed number of weights of a language model clearly has limitations. Previous approaches have successfully provided access to information outside the model weights using supervised architectures that combine an information retrieval system with a machine reading component. In this paper, we go a step further and integrate information from a retrieval system with a pre-trained language model in a purely unsupervised way. We report that augmenting pre-trained language models in this way dramatically improves performance and that the resulting system, despite being unsupervised, is competitive with a supervised machine reading baseline. Furthermore, processing query and context with different segment tokens allows BERT to utilize its Next Sentence Prediction pre-trained classifier to determine whether the context is relevant or not, substantially improving BERT's zero-shot cloze-style question-answering performance and making its predictions robust to noisy contexts.

==> akbc-latex (Camera Ready)/figures/barplot/DATA/B1.dat <==
10 18.1 30.5 -12.4 1.8 0
20 26.6 30.5 -3.9 1.8 0
30 37.4 30.5 6.9 -1.8 0
40 57.7 30.5 27.2 -1.8 0

==> akbc-latex (Camera Ready)/figures/barplot/DATA/B2.dat <==
10 30.0 30.5 -0.5 1.8 0
20 29.0 30.5 -1.5 1.8 0
30 42.8 30.5 12.3 -1.8 0
40 63.6 30.5 33.1 -1.8 0

==> akbc-latex (Camera Ready)/figures/barplot/DATA/R1.dat <==
10 18.8 27.3 -8.5 1.8 0
20 24.4 27.3 -2.9 1.8 0
30 36.7 27.3 9.4 -1.8 0
40 58.8 27.3 31.5 -1.8 0

==> akbc-latex (Camera Ready)/figures/barplot/DATA/R2.dat <==
10 22.1 27.3 -5.2 1.8 0
20 26.4 27.3 -0.9 1.8 0
30 38.2 27.3 10.9 -1.8 0
40 58.3 27.3 31 -1.8 0

==> akbc-latex (Camera Ready)/figures/barplot/DATA_trex/B1.dat <==
10 19.4 32.3 -12.9 1.8 -39.9
20 28.6 32.3 -3.7 1.8 -11.5
30 38.2 32.3 5.9 -1.8 18.3
40 57.7 32.3 25.4 -1.8 78.6

==> akbc-latex (Camera Ready)/figures/barplot/DATA_trex/B2.dat <==
10 31.8 32.3 -0.5 1.8 -1.5
20 31.1 32.3 -1.2 1.8 -3.7
30 43.1 32.3 10.8 -1.8 33.4
40 62.6 32.3 30.3 -1.8 93.8

==> akbc-latex (Camera Ready)/figures/barplot/DATA_trex/R1.dat <==
10 20.2 29.1 -8.9 1.8 -31
20 26.1 29.1 -3 1.8 -10
30 37.0 29.1 7.9 -1.8 27
40 58.4 29.1 29.3 -1.8 101

==> akbc-latex (Camera Ready)/figures/barplot/DATA_trex/R2.dat <==
10 23.7 29.1 -5.4 1.8 -18.6
20 28.2 29.1 -0.9 1.8 -3.1
30 38.5 29.1 9.4 -1.8 32.3
40 57.3 29.1 28.2 -1.8 96.9

==> figures/barplot/DATA/B1.dat <==
10 18.1 30.5 -12.4 1.8 0
20 26.6 30.5 -3.9 1.8 0
30 37.4 30.5 6.9 -1.8 0
40 57.7 30.5 27.2 -1.8 0

==> figures/barplot/DATA/B2.dat <==
10 30.0 30.5 -0.5 1.8 0
20 29.0 30.5 -1.5 1.8 0
30 42.8 30.5 12.3 -1.8 0
40 63.6 30.5 33.1 -1.8 0

==> figures/barplot/DATA/R1.dat <==
10 18.8 27.3 -8.5 1.8 0
20 24.4 27.3 -2.9 1.8 0
30 36.7 27.3 9.4 -1.8 0
40 58.8 27.3 31.5 -1.8 0

==> figures/barplot/DATA/R2.dat <==
10 22.1 27.3 -5.2 1.8 0
20 26.4 27.3 -0.9 1.8 0
30 38.2 27.3 10.9 -1.8 0
40 58.3 27.3 31 -1.8 0

==> figures/barplot/DATA_trex/B1.dat <==
10 19.4 32.3 -12.9 1.8 -39.9
20 28.6 32.3 -3.7 1.8 -11.5
30 38.2 32.3 5.9 -1.8 18.3
40 57.7 32.3 25.4 -1.8 78.6

==> figures/barplot/DATA_trex/B2.dat <==
10 31.8 32.3 -0.5 1.8 -1.5
20 31.1 32.3 -1.2 1.8 -3.7
30 43.1 32.3 10.8 -1.8 33.4
40 62.6 32.3 30.3 -1.8 93.8

==> figures/barplot/DATA_trex/R1.dat <==
10 20.2 29.1 -8.9 1.8 -31
20 26.1 29.1 -3 1.8 -10
30 37.0 29.1 7.9 -1.8 27
40 58.4 29.1 29.3 -1.8 101

==> figures/barplot/DATA_trex/R2.dat <==
10 23.7 29.1 -5.4 1.8 -18.6
20 28.2 29.1 -0.9 1.8 -3.1
30 38.5 29.1 9.4 -1.8 32.3
40 57.3 29.1 28.2 -1.8 96.9
